A Disc Reflection Model for Ultra-Soft Narrow-Line Seyfert 1 Galaxies

We present a detailed analysis of the XMM-Newton observations of five narrow-line Seyfert 1 galaxies (NLS1s). They all show very soft continuum emission in the X-ray band with a photon index of $\Gamma\gtrsim 2.5$. Therefore, they are referred to as `ultra-soft' NLS1s in this paper. By modeling their optical/UV-X-ray spectral energy distribution (SED) with a reflection-based model, we find indications that the disc surface in these ultra-soft NLS1s is in a higher ionisation state than other typical Seyfert 1 AGN. Our best-fit SED models suggest that these five ultra-soft NLS1s have an Eddington ratio of $\lambda_{\rm Edd}=1-20$ assuming available black hole mass measurements. In addition, our models infer that a significant fraction of the disc energy in these ultra-soft NLS1s is radiated away in the form of non-thermal emission instead of the thermal emission from the disc. Due to their extreme properties, X-ray observations of these sources in the iron band are particularly challenging. Future observations, e.g. from Athena, will enable us to have a clearer view of the spectral shape in the iron band and thus distinguish the reflection model from other interpretations of their broadband spectra.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
